Approximation and Generalization Capacities of Parametrized Quantum Circuits for Functions in Sobolev Spaces

Parametrized quantum circuits (PQC) are quantum circuits which consist of both fixed and parametrized gates. In recent approaches to quantum machine learning (QML), PQCs are essentially ubiquitous and play the role analogous to classical neural networks. They are used to learn various types of data, with an underlying expectation that if the PQC is made sufficiently deep, and the data plentiful, the generalization error will vanish, and the model will capture the essential features of the distribution. While there exist results proving the approximability of square-integrable functions by PQCs under the $L^2$ distance, the approximation for other function spaces and under other distances has been less explored. In this work we show that PQCs can approximate the space of continuous functions, $p$-integrable functions and the $H^k$ Sobolev spaces under specific distances. Moreover, we develop generalization bounds that connect different function spaces and distances. These results provide a theoretical basis for different applications of PQCs, for example for solving differential equations. Furthermore, they provide us with new insight on the role of the data normalization in PQCs and of loss functions which better suit the specific needs of the users.

==> data/f_gradient_full.dat <==
x y y_pred y_pred_upper y_pred_lower
-3.141592741012573242e+00 -5.000000000000000000e-01 1.386308670043945312e-02 1.128577403724193573e-01 -1.078116372227668762e-01
-3.015928983688354492e+00 -4.799999892711639404e-01 -1.604910567402839661e-02 8.900283835828304291e-02 -1.232864968478679657e-01
-2.890265226364135742e+00 -4.600000083446502686e-01 -3.213274478912353516e-02 7.898081466555595398e-02 -1.188381984829902649e-01
-2.764601469039916992e+00 -4.399999976158142090e-01 -3.624837100505828857e-02 6.605874001979827881e-02 -1.359081789851188660e-01
-2.638937711715698242e+00 -4.199999868869781494e-01 -4.383330047130584717e-02 6.119133532047271729e-02 -1.412596777081489563e-01
-2.513274192810058594e+00 -4.000000059604644775e-01 -5.511596798896789551e-02 2.812828868627548218e-02 -1.437960192561149597e-01
-2.387610435485839844e+00 -3.799999952316284180e-01 -7.023773342370986938e-02 5.389120429754257202e-03 -1.548312082886695862e-01
-2.261946678161621094e+00 -3.600000143051147461e-01 -9.554774314165115356e-02 -3.126417100429534912e-02 -1.609911620616912842e-01
-2.136282920837402344e+00 -3.400000035762786865e-01 -1.144258081912994385e-01 -5.778977274894714355e-02 -1.758421212434768677e-01
-2.010619401931762695e+00 -3.199999928474426270e-01 -1.403320431709289551e-01 -7.809237390756607056e-02 -1.970665827393531799e-01
-1.884955644607543945e+00 -3.000000119209289551e-01 -1.501911506056785583e-01 -9.669855982065200806e-02 -2.058324217796325684e-01
-1.759291887283325195e+00 -2.800000011920928955e-01 -1.529038250446319580e-01 -8.362438902258872986e-02 -2.162353992462158203e-01
-1.633628129959106445e+00 -2.599999904632568359e-01 -1.452647447586059570e-01 -9.405490010976791382e-02 -1.966331526637077332e-01
-1.507964491844177246e+00 -2.399999946355819702e-01 -1.310114562511444092e-01 -6.957650184631347656e-02 -1.777979359030723572e-01
-1.382300734519958496e+00 -2.199999988079071045e-01 -1.048294752836227417e-01 -3.640291094779968262e-02 -1.708800345659255981e-01
-1.256637096405029297e+00 -2.000000029802322388e-01 -7.855010032653808594e-02 -1.896025985479354858e-02 -1.535615772008895874e-01
-1.130973339080810547e+00 -1.800000071525573730e-01 -6.589033640921115875e-02 2.493932843208312988e-04 -1.424981281161308289e-01
-1.005309700965881348e+00 -1.599999964237213135e-01 -5.969005823135375977e-02 1.620571315288543701e-02 -1.355241611599922180e-01
-8.796459436416625977e-01 -1.400000005960464478e-01 -5.423257686197757721e-02 1.143770664930343628e-02 -1.417812332510948181e-01
-7.539822459220886230e-01 -1.199999973177909851e-01 -6.438763439655303955e-02 8.797176182270050049e-03 -1.299003474414348602e-01
-6.283185482025146484e-01 -1.000000014901161194e-01 -6.040328741073608398e-02 4.895515739917755127e-03 -1.325432881712913513e-01
-5.026548504829406738e-01 -7.999999821186065674e-02 -5.867958068847656250e-02 1.262951269745826721e-02 -1.160075366497039795e-01
-3.769911229610443115e-01 -5.999999865889549255e-02 -5.560079216957092285e-02 1.382689177989959717e-02 -9.488634765148162842e-02
-2.513274252414703369e-01 -3.999999910593032837e-02 -4.199356213212013245e-02 3.621748462319374084e-02 -8.288278430700302124e-02
-1.256637126207351685e-01 -1.999999955296516418e-02 -2.151343226432800293e-02 4.356583952903747559e-02 -6.168855354189872742e-02
4.440892098500626162e-16 7.067899007007528447e-17 1.186907291412353516e-03 5.395630002021789551e-02 -4.463376849889755249e-02
1.256637126207351685e-01 1.999999955296516418e-02 1.951140165328979492e-02 6.576526910066604614e-02 -2.765582874417304993e-02
2.513274252414703369e-01 3.999999910593032837e-02 2.887493371963500977e-02 8.984073810279369354e-02 -2.270811796188354492e-02
3.769911229610443115e-01 5.999999865889549255e-02 4.187500849366188049e-02 9.563272073864936829e-02 -2.272057160735130310e-02
5.026548504829406738e-01 7.999999821186065674e-02 4.459396004676818848e-02 1.074573509395122528e-01 -2.268669754266738892e-02
6.283185482025146484e-01 1.000000014901161194e-01 4.508007317781448364e-02 1.222847923636436462e-01 -2.140793949365615845e-02
7.539822459220886230e-01 1.199999973177909851e-01 5.059491097927093506e-02 1.294252723455429077e-01 -1.134093105792999268e-02
8.796459436416625977e-01 1.400000005960464478e-01 6.677034497261047363e-02 1.333866156637668610e-01 1.131910830736160278e-03
1.005309700965881348e+00 1.599999964237213135e-01 8.460373803973197937e-02 1.454686969518661499e-01 2.113561891019344330e-02
1.130973339080810547e+00 1.800000071525573730e-01 1.072716489434242249e-01 1.625492163002490997e-01 4.038871079683303833e-02
1.256637096405029297e+00 2.000000029802322388e-01 1.260044649243354797e-01 1.766625344753265381e-01 6.540245003998279572e-02
1.382300734519958496e+00 2.199999988079071045e-01 1.515939533710479736e-01 1.934444978833198547e-01 8.774672448635101318e-02
1.507964491844177246e+00 2.399999946355819702e-01 1.656158715486526489e-01 2.219076827168464661e-01 9.086794219911098480e-02
1.633628129959106445e+00 2.599999904632568359e-01 1.711360663175582886e-01 2.348601184785366058e-01 8.311181142926216125e-02
1.759291887283325195e+00 2.800000011920928955e-01 1.830511987209320068e-01 2.402608096599578857e-01 8.934199064970016479e-02
1.884955644607543945e+00 3.000000119209289551e-01 1.787956431508064270e-01 2.393517009913921356e-01 8.048397116363048553e-02
2.010619401931762695e+00 3.199999928474426270e-01 1.699760779738426208e-01 2.412448227405548096e-01 8.427460677921772003e-02
2.136282920837402344e+00 3.400000035762786865e-01 1.696592718362808228e-01 2.350024394690990448e-01 7.617364078760147095e-02
2.261946678161621094e+00 3.600000143051147461e-01 1.678504720330238342e-01 2.313526198267936707e-01 7.601137645542621613e-02
2.387610435485839844e+00 3.799999952316284180e-01 1.661466658115386963e-01 2.295625954866409302e-01 5.499834660440683365e-02
2.513274192810058594e+00 4.000000059604644775e-01 1.454545408487319946e-01 2.194732874631881714e-01 4.545105993747711182e-02
2.638937711715698242e+00 4.199999868869781494e-01 1.176542378962039948e-01 2.193784937262535095e-01 2.969428896903991699e-04
2.764601469039916992e+00 4.399999976158142090e-01 1.201230213046073914e-01 1.832712404429912567e-01 -2.761745080351829529e-02
2.890265226364135742e+00 4.600000083446502686e-01 7.698865979909896851e-02 1.518761068582534790e-01 -5.069599673151969910e-02
3.015928983688354492e+00 4.799999892711639404e-01 5.310250446200370789e-02 1.361312270164489746e-01 -6.783539801836013794e-02
3.141592741012573242e+00 5.000000000000000000e-01 1.386308670043945312e-02 1.128578241914510727e-01 -1.078117489814758301e-01


==> data/f_gradient_half.dat <==
x y y_pred y_pred_upper y_pred_lower
-3.141592741012573242e+00 -5.000000000000000000e-01 -4.868469685316085815e-01 -4.497192800045013428e-01 -5.055508911609649658e-01
-3.015928983688354492e+00 -4.799999892711639404e-01 -4.775737226009368896e-01 -4.448583871126174927e-01 -4.933580681681632996e-01
-2.890265226364135742e+00 -4.600000083446502686e-01 -4.618158936500549316e-01 -4.368117451667785645e-01 -4.773287996649742126e-01
-2.764601469039916992e+00 -4.399999976158142090e-01 -4.426170885562896729e-01 -4.251837134361267090e-01 -4.566622376441955566e-01
-2.638937711715698242e+00 -4.199999868869781494e-01 -4.205861687660217285e-01 -4.055006057024002075e-01 -4.323076531291007996e-01
-2.513274192810058594e+00 -4.000000059604644775e-01 -3.978629112243652344e-01 -3.864197954535484314e-01 -4.095092043280601501e-01
-2.387610435485839844e+00 -3.799999952316284180e-01 -3.745501637458801270e-01 -3.634695708751678467e-01 -3.865439817309379578e-01
-2.261946678161621094e+00 -3.600000143051147461e-01 -3.508861660957336426e-01 -3.418553546071052551e-01 -3.620434030890464783e-01
-2.136282920837402344e+00 -3.400000035762786865e-01 -3.291685730218887329e-01 -3.151465132832527161e-01 -3.379889205098152161e-01
-2.010619401931762695e+00 -3.199999928474426270e-01 -3.056373298168182373e-01 -2.906602397561073303e-01 -3.151945769786834717e-01
-1.884955644607543945e+00 -3.000000119209289551e-01 -2.809561789035797119e-01 -2.656032815575599670e-01 -2.934985756874084473e-01
-1.759291887283325195e+00 -2.800000011920928955e-01 -2.589419931173324585e-01 -2.380655780434608459e-01 -2.741195708513259888e-01
-1.633628129959106445e+00 -2.599999904632568359e-01 -2.399826198816299438e-01 -2.172967046499252319e-01 -2.548569217324256897e-01
-1.507964491844177246e+00 -2.399999946355819702e-01 -2.237944900989532471e-01 -1.965220868587493896e-01 -2.348973155021667480e-01
-1.382300734519958496e+00 -2.199999988079071045e-01 -2.094138860702514648e-01 -1.822429820895195007e-01 -2.172011137008666992e-01
-1.256637096405029297e+00 -2.000000029802322388e-01 -1.939441561698913574e-01 -1.733777895569801331e-01 -2.021091431379318237e-01
-1.130973339080810547e+00 -1.800000071525573730e-01 -1.789679229259490967e-01 -1.615526229143142700e-01 -1.886282488703727722e-01
-1.005309700965881348e+00 -1.599999964237213135e-01 -1.651505678892135620e-01 -1.438822224736213684e-01 -1.759380400180816650e-01
-8.796459436416625977e-01 -1.400000005960464478e-01 -1.511791944503784180e-01 -1.293361037969589233e-01 -1.647581979632377625e-01
-7.539822459220886230e-01 -1.199999973177909851e-01 -1.390125006437301636e-01 -1.094955652952194214e-01 -1.510251909494400024e-01
-6.283185482025146484e-01 -1.000000014901161194e-01 -1.242845132946968079e-01 -8.756605535745620728e-02 -1.373314037919044495e-01
-5.026548504829406738e-01 -7.999999821186065674e-02 -1.083716228604316711e-01 -6.919498741626739502e-02 -1.198473982512950897e-01
-3.769911229610443115e-01 -5.999999865889549255e-02 -8.793624490499496460e-02 -5.072791129350662231e-02 -9.931065514683723450e-02
-2.513274252414703369e-01 -3.999999910593032837e-02 -6.708288192749023438e-02 -3.672719001770019531e-02 -7.920761033892631531e-02
-1.256637126207351685e-01 -1.999999955296516418e-02 -4.348360188305377960e-02 -1.962219923734664917e-02 -5.620444193482398987e-02
4.440892098500626162e-16 7.067899007007528447e-17 -1.818481832742691040e-02 -2.402737736701965332e-04 -3.839550539851188660e-02
1.256637126207351685e-01 1.999999955296516418e-02 2.277709543704986572e-03 2.156172692775726318e-02 -1.478230208158493042e-02
2.513274252414703369e-01 3.999999910593032837e-02 2.486900240182876587e-02 4.375960677862167358e-02 8.117338642477989197e-03
3.769911229610443115e-01 5.999999865889549255e-02 5.125730857253074646e-02 6.491587683558464050e-02 3.274190425872802734e-02
5.026548504829406738e-01 7.999999821186065674e-02 7.212549448013305664e-02 8.640032634139060974e-02 5.778398364782333374e-02
6.283185482025146484e-01 1.000000014901161194e-01 9.683179482817649841e-02 1.102084200829267502e-01 7.591429539024829865e-02
7.539822459220886230e-01 1.199999973177909851e-01 1.167559884488582611e-01 1.341807693243026733e-01 9.030292183160781860e-02
8.796459436416625977e-01 1.400000005960464478e-01 1.406676098704338074e-01 1.540187895298004150e-01 1.123445704579353333e-01
1.005309700965881348e+00 1.599999964237213135e-01 1.597306579351425171e-01 1.734469458460807800e-01 1.336439251899719238e-01
1.130973339080810547e+00 1.800000071525573730e-01 1.786071658134460449e-01 1.904726848006248474e-01 1.572161391377449036e-01
1.256637096405029297e+00 2.000000029802322388e-01 1.973314732313156128e-01 2.082261778414249420e-01 1.789332963526248932e-01
1.382300734519958496e+00 2.199999988079071045e-01 2.153673395514488220e-01 2.268055863678455353e-01 2.006544582545757294e-01
1.507964491844177246e+00 2.399999946355819702e-01 2.321257218718528748e-01 2.434936948120594025e-01 2.200729846954345703e-01
1.633628129959106445e+00 2.599999904632568359e-01 2.497136294841766357e-01 2.603532969951629639e-01 2.376932650804519653e-01
1.759291887283325195e+00 2.800000011920928955e-01 2.658817172050476074e-01 2.778509780764579773e-01 2.551767826080322266e-01
1.884955644607543945e+00 3.000000119209289551e-01 2.838425785303115845e-01 2.946900278329849243e-01 2.728363573551177979e-01
2.010619401931762695e+00 3.199999928474426270e-01 3.014516085386276245e-01 3.162211403250694275e-01 2.912328466773033142e-01
2.136282920837402344e+00 3.400000035762786865e-01 3.209305703639984131e-01 3.333515971899032593e-01 3.102388903498649597e-01
2.261946678161621094e+00 3.600000143051147461e-01 3.409454971551895142e-01 3.542694300413131714e-01 3.291790783405303955e-01
2.387610435485839844e+00 3.799999952316284180e-01 3.617806136608123779e-01 3.746244385838508606e-01 3.512120246887207031e-01
2.513274192810058594e+00 4.000000059604644775e-01 3.841044306755065918e-01 3.961859568953514099e-01 3.714371398091316223e-01
2.638937711715698242e+00 4.199999868869781494e-01 4.064753502607345581e-01 4.188939705491065979e-01 3.940224722027778625e-01
2.764601469039916992e+00 4.399999976158142090e-01 4.303752779960632324e-01 4.449825137853622437e-01 4.127959311008453369e-01
2.890265226364135742e+00 4.600000083446502686e-01 4.523771703243255615e-01 4.692154228687286377e-01 4.277123883366584778e-01
3.015928983688354492e+00 4.799999892711639404e-01 4.740578681230545044e-01 4.941403195261955261e-01 4.417547583580017090e-01
3.141592741012573242e+00 5.000000000000000000e-01 4.936673045158386230e-01 5.159880071878433228e-01 4.557802155613899231e-01


==> data/f_spvsd_double.dat <==
x y y_pred y_pred_upper y_pred_lower
-3.141592741012573242e+00 -5.000000000000000000e-01 7.292370498180389404e-02 2.632902264595031738e-01 -1.150264739990234375e-01
-3.015928983688354492e+00 -4.799999892711639404e-01 5.701565183699131012e-03 1.696622483432292938e-01 -1.729740872979164124e-01
-2.890265226364135742e+00 -4.600000083446502686e-01 -1.144339628517627716e-01 5.648992024362087250e-02 -2.652516588568687439e-01
-2.764601469039916992e+00 -4.399999976158142090e-01 -1.965051442384719849e-01 -3.779283538460731506e-02 -4.077332541346549988e-01
-2.638937711715698242e+00 -4.199999868869781494e-01 -2.245002686977386475e-01 -2.944709360599517822e-02 -4.578490480780601501e-01
-2.513274192810058594e+00 -4.000000059604644775e-01 -2.055759355425834656e-01 -9.198039770126342773e-04 -3.671992421150207520e-01
-2.387610435485839844e+00 -3.799999952316284180e-01 -1.116897389292716980e-01 2.123986184597015381e-02 -2.390117943286895752e-01
-2.261946678161621094e+00 -3.600000143051147461e-01 -4.835157096385955811e-02 1.144550368189811707e-01 -2.089317515492439270e-01
-2.136282920837402344e+00 -3.400000035762786865e-01 -7.514649629592895508e-02 1.679623126983642578e-01 -1.949801743030548096e-01
-2.010619401931762695e+00 -3.199999928474426270e-01 -3.266136348247528076e-02 1.482326164841651917e-01 -1.807724684476852417e-01
-1.884955644607543945e+00 -3.000000119209289551e-01 -3.533172234892845154e-02 1.663782559335231781e-01 -1.442366801202297211e-01
-1.759291887283325195e+00 -2.800000011920928955e-01 1.895143091678619385e-02 1.784991510212421417e-01 -1.624026522040367126e-01
-1.633628129959106445e+00 -2.599999904632568359e-01 8.005063235759735107e-02 2.307583577930927277e-01 -1.429585516452789307e-01
-1.507964491844177246e+00 -2.399999946355819702e-01 7.527289539575576782e-02 2.236797474324703217e-01 -1.269302070140838623e-01
-1.382300734519958496e+00 -2.199999988079071045e-01 6.958971917629241943e-02 1.772569902241230011e-01 -1.231414936482906342e-01
-1.256637096405029297e+00 -2.000000029802322388e-01 5.477841198444366455e-02 1.952436417341232300e-01 -1.583983786404132843e-01
-1.130973339080810547e+00 -1.800000071525573730e-01 1.479803025722503662e-02 2.251184359192848206e-01 -1.930752210319042206e-01
-1.005309700965881348e+00 -1.599999964237213135e-01 6.115035712718963623e-02 2.289590798318386078e-01 -1.650046110153198242e-01
-8.796459436416625977e-01 -1.400000005960464478e-01 7.408465445041656494e-02 2.191668301820755005e-01 -1.052484214305877686e-01
-7.539822459220886230e-01 -1.199999973177909851e-01 1.166352033615112305e-01 2.537015601992607117e-01 -6.259553134441375732e-03
-6.283185482025146484e-01 -1.000000014901161194e-01 1.503301560878753662e-01 2.980303838849067688e-01 -5.187280476093292236e-03
-5.026548504829406738e-01 -7.999999821186065674e-02 1.450797021389007568e-01 2.693692892789840698e-01 -6.428702920675277710e-02
-3.769911229610443115e-01 -5.999999865889549255e-02 8.279776573181152344e-02 2.310025282204151154e-01 -5.279131419956684113e-02
-2.513274252414703369e-01 -3.999999910593032837e-02 8.447057008743286133e-02 2.078955136239528656e-01 -5.486569553613662720e-02
-1.256637126207351685e-01 -1.999999955296516418e-02 9.203323349356651306e-02 2.454596534371376038e-01 -7.748556882143020630e-02
4.440892098500626162e-16 7.067899007007528447e-17 7.292360812425613403e-02 2.632901966571807861e-01 -1.150266155600547791e-01
1.256637126207351685e-01 1.999999955296516418e-02 5.701545625925064087e-03 1.696622371673583984e-01 -1.729742623865604401e-01
2.513274252414703369e-01 3.999999910593032837e-02 -1.144339628517627716e-01 5.648992024362087250e-02 -2.652516588568687439e-01
3.769911229610443115e-01 5.999999865889549255e-02 -1.965051591396331787e-01 -3.779283910989761353e-02 -4.077330678701400757e-01
5.026548504829406738e-01 7.999999821186065674e-02 -2.245002314448356628e-01 -2.944712899625301361e-02 -4.578488543629646301e-01
6.283185482025146484e-01 1.000000014901161194e-01 -2.055757343769073486e-01 -9.198840707540512085e-04 -3.671989515423774719e-01
7.539822459220886230e-01 1.199999973177909851e-01 -1.116899102926254272e-01 2.123986184597015381e-02 -2.390120364725589752e-01
8.796459436416625977e-01 1.400000005960464478e-01 -4.835157096385955811e-02 1.144550368189811707e-01 -2.089317515492439270e-01
1.005309700965881348e+00 1.599999964237213135e-01 -7.514642179012298584e-02 1.679620891809463501e-01 -1.949801109731197357e-01
1.130973339080810547e+00 1.800000071525573730e-01 -3.266135230660438538e-02 1.482327394187450409e-01 -1.807725206017494202e-01
1.256637096405029297e+00 2.000000029802322388e-01 -3.533178381621837616e-02 1.663784086704254150e-01 -1.442366465926170349e-01
1.382300734519958496e+00 2.199999988079071045e-01 1.895153149962425232e-02 1.784991659224033356e-01 -1.624026522040367126e-01
1.507964491844177246e+00 2.399999946355819702e-01 8.005063235759735107e-02 2.307584248483181000e-01 -1.429586000740528107e-01
1.633628129959106445e+00 2.599999904632568359e-01 7.527295500040054321e-02 2.236798554658889771e-01 -1.269301250576972961e-01
1.759291887283325195e+00 2.800000011920928955e-01 6.958971917629241943e-02 1.772569045424461365e-01 -1.231415495276451111e-01
1.884955644607543945e+00 3.000000119209289551e-01 5.477842688560485840e-02 1.952436864376068115e-01 -1.583982631564140320e-01
2.010619401931762695e+00 3.199999928474426270e-01 1.479809731245040894e-02 2.251182831823825836e-01 -1.930751800537109375e-01
2.136282920837402344e+00 3.400000035762786865e-01 6.115037202835083008e-02 2.289592884480953217e-01 -1.650048047304153442e-01
2.261946678161621094e+00 3.600000143051147461e-01 7.408465445041656494e-02 2.191668301820755005e-01 -1.052484214305877686e-01
2.387610435485839844e+00 3.799999952316284180e-01 1.166351586580276489e-01 2.537014186382293701e-01 -6.259746849536895752e-03
2.513274192810058594e+00 4.000000059604644775e-01 1.503301262855529785e-01 2.980303838849067688e-01 -5.187205970287322998e-03
2.638937711715698242e+00 4.199999868869781494e-01 1.450798958539962769e-01 2.693695425987243652e-01 -6.428711116313934326e-02
2.764601469039916992e+00 4.399999976158142090e-01 8.279761672019958496e-02 2.310026735067367554e-01 -5.279136076569557190e-02
2.890265226364135742e+00 4.600000083446502686e-01 8.447057008743286133e-02 2.078955136239528656e-01 -5.486569553613662720e-02
3.015928983688354492e+00 4.799999892711639404e-01 9.203329309821128845e-02 2.454598285257816315e-01 -7.748560607433319092e-02
3.141592741012573242e+00 5.000000000000000000e-01 7.292352616786956787e-02 2.632901370525360107e-01 -1.150266677141189575e-01


==> data/f_spvsd_full.dat <==
x y y_pred y_pred_upper y_pred_lower
-3.141592741012573242e+00 -5.000000000000000000e-01 -6.286253780126571655e-02 2.764777466654777527e-01 -3.185190632939338684e-01
-3.015928983688354492e+00 -4.799999892711639404e-01 -1.356044262647628784e-01 2.006634138524532318e-01 -3.735886886715888977e-01
-2.890265226364135742e+00 -4.600000083446502686e-01 -2.418248653411865234e-01 8.764442056417465210e-02 -3.931945115327835083e-01
-2.764601469039916992e+00 -4.399999976158142090e-01 -2.708148509263992310e-01 -1.070324331521987915e-03 -4.043511599302291870e-01
-2.638937711715698242e+00 -4.199999868869781494e-01 -2.917646467685699463e-01 -2.169094420969486237e-02 -4.030100256204605103e-01
-2.513274192810058594e+00 -4.000000059604644775e-01 -2.997400164604187012e-01 -7.361867651343345642e-02 -4.028023928403854370e-01
-2.387610435485839844e+00 -3.799999952316284180e-01 -3.019657582044601440e-01 -1.288097202777862549e-01 -3.992930129170417786e-01
-2.261946678161621094e+00 -3.600000143051147461e-01 -2.890914678573608398e-01 -1.749047264456748962e-01 -4.038070961833000183e-01
-2.136282920837402344e+00 -3.400000035762786865e-01 -2.826571762561798096e-01 -1.956526562571525574e-01 -3.612761721014976501e-01
-2.010619401931762695e+00 -3.199999928474426270e-01 -2.720064520835876465e-01 -1.793517097830772400e-01 -3.543294146656990051e-01
-1.884955644607543945e+00 -3.000000119209289551e-01 -2.613233625888824463e-01 -1.483879275619983673e-01 -3.449395000934600830e-01
-1.759291887283325195e+00 -2.800000011920928955e-01 -2.585243582725524902e-01 -1.340690329670906067e-01 -3.354656621813774109e-01
-1.633628129959106445e+00 -2.599999904632568359e-01 -2.377447783946990967e-01 -1.329820938408374786e-01 -2.930676341056823730e-01
-1.507964491844177246e+00 -2.399999946355819702e-01 -2.051810771226882935e-01 -1.003253385424613953e-01 -2.676987871527671814e-01
-1.382300734519958496e+00 -2.199999988079071045e-01 -1.822008490562438965e-01 -1.033666264265775681e-01 -2.528700679540634155e-01
-1.256637096405029297e+00 -2.000000029802322388e-01 -1.738687604665756226e-01 -8.770199120044708252e-02 -2.141981199383735657e-01
-1.130973339080810547e+00 -1.800000071525573730e-01 -1.525184214115142822e-01 -7.092714682221412659e-02 -2.307895347476005554e-01
-1.005309700965881348e+00 -1.599999964237213135e-01 -1.275815665721893311e-01 -1.598176360130310059e-02 -2.336936965584754944e-01
-8.796459436416625977e-01 -1.400000005960464478e-01 -1.120077520608901978e-01 2.835206687450408936e-03 -2.145315557718276978e-01
-7.539822459220886230e-01 -1.199999973177909851e-01 -8.809025958180427551e-02 -1.491315662860870361e-02 -2.118171788752079010e-01
-6.283185482025146484e-01 -1.000000014901161194e-01 -7.686720788478851318e-02 -7.981806993484497070e-03 -1.845994666218757629e-01
-5.026548504829406738e-01 -7.999999821186065674e-02 -6.864811480045318604e-02 1.266103982925415039e-02 -1.233592554926872253e-01
-3.769911229610443115e-01 -5.999999865889549255e-02 -3.737895190715789795e-02 2.466347813606262207e-02 -1.065649017691612244e-01
-2.513274252414703369e-01 -3.999999910593032837e-02 -2.176340669393539429e-02 5.232600122690200806e-02 -9.214301779866218567e-02
-1.256637126207351685e-01 -1.999999955296516418e-02 -6.568349897861480713e-03 7.678857445716857910e-02 -7.932529225945472717e-02
4.440892098500626162e-16 7.067899007007528447e-17 9.712770581245422363e-03 9.123542159795761108e-02 -7.989993318915367126e-02
1.256637126207351685e-01 1.999999955296516418e-02 1.604853570461273193e-02 8.210536278784275055e-02 -8.076351322233676910e-02
2.513274252414703369e-01 3.999999910593032837e-02 1.551853865385055542e-02 9.602843597531318665e-02 -7.025559246540069580e-02
3.769911229610443115e-01 5.999999865889549255e-02 2.166937291622161865e-02 1.063163131475448608e-01 -9.659400954842567444e-02
5.026548504829406738e-01 7.999999821186065674e-02 2.788036316633224487e-02 1.234457343816757202e-01 -1.349745169281959534e-01
6.283185482025146484e-01 1.000000014901161194e-01 4.464144259691238403e-02 1.985842548310756683e-01 -1.416070684790611267e-01
7.539822459220886230e-01 1.199999973177909851e-01 7.163470238447189331e-02 2.048208527266979218e-01 -1.019193325191736221e-01
8.796459436416625977e-01 1.400000005960464478e-01 1.160020008683204651e-01 1.988186240196228027e-01 -1.944819651544094086e-02
1.005309700965881348e+00 1.599999964237213135e-01 1.425676494836807251e-01 1.940354630351066589e-01 3.712404798716306686e-02
1.130973339080810547e+00 1.800000071525573730e-01 1.611065939068794250e-01 2.270385511219501495e-01 7.226610928773880005e-02
1.256637096405029297e+00 2.000000029802322388e-01 1.806114315986633301e-01 2.708328440785408020e-01 1.143557615578174591e-01
1.382300734519958496e+00 2.199999988079071045e-01 2.204380482435226440e-01 3.279575854539871216e-01 1.328868083655834198e-01
1.507964491844177246e+00 2.399999946355819702e-01 2.678147554397583008e-01 3.791160583496093750e-01 1.619394607841968536e-01
1.633628129959106445e+00 2.599999904632568359e-01 3.203219026327133179e-01 4.088326990604400635e-01 2.109934687614440918e-01
1.759291887283325195e+00 2.800000011920928955e-01 3.387366235256195068e-01 4.188778698444366455e-01 2.522106617689132690e-01
1.884955644607543945e+00 3.000000119209289551e-01 3.330232352018356323e-01 4.120425581932067871e-01 2.793768495321273804e-01
2.010619401931762695e+00 3.199999928474426270e-01 3.243723958730697632e-01 3.852800726890563965e-01 2.437007427215576172e-01
2.136282920837402344e+00 3.400000035762786865e-01 3.087120801210403442e-01 4.032066389918327332e-01 1.630553379654884338e-01
2.261946678161621094e+00 3.600000143051147461e-01 2.856590896844863892e-01 3.820156455039978027e-01 1.004211045801639557e-01
2.387610435485839844e+00 3.799999952316284180e-01 2.515179663896560669e-01 3.362411186099052429e-01 8.368290960788726807e-02
2.513274192810058594e+00 4.000000059604644775e-01 1.851998269557952881e-01 3.018563613295555115e-01 8.276391774415969849e-03
2.638937711715698242e+00 4.199999868869781494e-01 1.294372826814651489e-01 3.108050897717475891e-01 -8.697904273867607117e-02
2.764601469039916992e+00 4.399999976158142090e-01 1.262394934892654419e-01 2.984929606318473816e-01 -1.309493966400623322e-01
2.890265226364135742e+00 4.600000083446502686e-01 5.742370337247848511e-02 3.123552873730659485e-01 -1.871580071747303009e-01
3.015928983688354492e+00 4.799999892711639404e-01 -3.192521352320909500e-02 2.998349890112876892e-01 -2.622540965676307678e-01
3.141592741012573242e+00 5.000000000000000000e-01 -6.286258995532989502e-02 2.764777019619941711e-01 -3.185190185904502869e-01


==> data/f_spvsd_half.dat <==
x y y_pred y_pred_upper y_pred_lower
-3.141592741012573242e+00 -5.000000000000000000e-01 -4.595854580402374268e-01 -3.960439339280128479e-01 -4.998933300375938416e-01
-3.015928983688354492e+00 -4.799999892711639404e-01 -4.675376117229461670e-01 -4.080730229616165161e-01 -4.926727414131164551e-01
-2.890265226364135742e+00 -4.600000083446502686e-01 -4.630700498819351196e-01 -4.160457327961921692e-01 -4.857001677155494690e-01
-2.764601469039916992e+00 -4.399999976158142090e-01 -4.508173018693923950e-01 -4.273214191198348999e-01 -4.755796715617179871e-01
-2.638937711715698242e+00 -4.199999868869781494e-01 -4.342321455478668213e-01 -4.098399430513381958e-01 -4.633294865489006042e-01
-2.513274192810058594e+00 -4.000000059604644775e-01 -4.161120355129241943e-01 -3.931129500269889832e-01 -4.477049335837364197e-01
-2.387610435485839844e+00 -3.799999952316284180e-01 -3.935971260070800781e-01 -3.723820224404335022e-01 -4.254845082759857178e-01
-2.261946678161621094e+00 -3.600000143051147461e-01 -3.664421290159225464e-01 -3.496189638972282410e-01 -3.966004252433776855e-01
-2.136282920837402344e+00 -3.400000035762786865e-01 -3.436123877763748169e-01 -3.232213556766510010e-01 -3.665596768260002136e-01
-2.010619401931762695e+00 -3.199999928474426270e-01 -3.164042979478836060e-01 -2.967938408255577087e-01 -3.398611918091773987e-01
-1.884955644607543945e+00 -3.000000119209289551e-01 -2.896589934825897217e-01 -2.734298631548881531e-01 -3.084390684962272644e-01
-1.759291887283325195e+00 -2.800000011920928955e-01 -2.673986703157424927e-01 -2.418181896209716797e-01 -2.845780551433563232e-01
-1.633628129959106445e+00 -2.599999904632568359e-01 -2.429205179214477539e-01 -2.155296728014945984e-01 -2.589394152164459229e-01
-1.507964491844177246e+00 -2.399999946355819702e-01 -2.202862426638603210e-01 -1.974602416157722473e-01 -2.358686625957489014e-01
-1.382300734519958496e+00 -2.199999988079071045e-01 -1.995179802179336548e-01 -1.721683293581008911e-01 -2.147936299443244934e-01
-1.256637096405029297e+00 -2.000000029802322388e-01 -1.784229278564453125e-01 -1.491269320249557495e-01 -1.987767294049263000e-01
-1.130973339080810547e+00 -1.800000071525573730e-01 -1.583475619554519653e-01 -1.242195591330528259e-01 -1.809104755520820618e-01
-1.005309700965881348e+00 -1.599999964237213135e-01 -1.432404071092605591e-01 -1.065461933612823486e-01 -1.647392101585865021e-01
-8.796459436416625977e-01 -1.400000005960464478e-01 -1.310803741216659546e-01 -8.724411576986312866e-02 -1.509535163640975952e-01
-7.539822459220886230e-01 -1.199999973177909851e-01 -1.157274395227432251e-01 -7.741872221231460571e-02 -1.369541212916374207e-01
-6.283185482025146484e-01 -1.000000014901161194e-01 -9.897479414939880371e-02 -7.271306216716766357e-02 -1.238063722848892212e-01
-5.026548504829406738e-01 -7.999999821186065674e-02 -8.448784053325653076e-02 -6.648690253496170044e-02 -1.093710884451866150e-01
-3.769911229610443115e-01 -5.999999865889549255e-02 -7.027032971382141113e-02 -4.650753363966941833e-02 -9.118897095322608948e-02
-2.513274252414703369e-01 -3.999999910593032837e-02 -5.301140993833541870e-02 -3.293430060148239136e-02 -7.165522873401641846e-02
-1.256637126207351685e-01 -1.999999955296516418e-02 -3.641888499259948730e-02 -1.778975874185562134e-02 -5.412369221448898315e-02
4.440892098500626162e-16 7.067899007007528447e-17 -1.482299715280532837e-02 4.438422620296478271e-04 -3.660437464714050293e-02
1.256637126207351685e-01 1.999999955296516418e-02 8.776254951953887939e-03 2.138467319309711456e-02 -1.706967875361442566e-02
2.513274252414703369e-01 3.999999910593032837e-02 3.009963780641555786e-02 4.264374449849128723e-02 4.054348915815353394e-03
3.769911229610443115e-01 5.999999865889549255e-02 5.158014595508575439e-02 6.593381613492965698e-02 1.824077963829040527e-02
5.026548504829406738e-01 7.999999821186065674e-02 7.496824115514755249e-02 9.329315833747386932e-02 3.345773369073867798e-02
6.283185482025146484e-01 1.000000014901161194e-01 9.982313960790634155e-02 1.185741368681192398e-01 4.824890941381454468e-02
7.539822459220886230e-01 1.199999973177909851e-01 1.236152425408363342e-01 1.398455426096916199e-01 7.358742505311965942e-02
8.796459436416625977e-01 1.400000005960464478e-01 1.475384086370468140e-01 1.638937667012214661e-01 1.049692258238792419e-01
1.005309700965881348e+00 1.599999964237213135e-01 1.680928096175193787e-01 1.873874962329864502e-01 1.367056630551815033e-01
1.130973339080810547e+00 1.800000071525573730e-01 1.880433559417724609e-01 2.100622281432151794e-01 1.580872461199760437e-01
1.256637096405029297e+00 2.000000029802322388e-01 2.107321023941040039e-01 2.294021882116794586e-01 1.839881837368011475e-01
1.382300734519958496e+00 2.199999988079071045e-01 2.296290397644042969e-01 2.476017922163009644e-01 2.098951600492000580e-01
1.507964491844177246e+00 2.399999946355819702e-01 2.465494722127914429e-01 2.653503417968750000e-01 2.278082966804504395e-01
1.633628129959106445e+00 2.599999904632568359e-01 2.627515196800231934e-01 2.834226489067077637e-01 2.461941912770271301e-01
1.759291887283325195e+00 2.800000011920928955e-01 2.804915308952331543e-01 3.019113242626190186e-01 2.626488506793975830e-01
1.884955644607543945e+00 3.000000119209289551e-01 2.994207739830017090e-01 3.150293380022048950e-01 2.801408246159553528e-01
2.010619401931762695e+00 3.199999928474426270e-01 3.151953369379043579e-01 3.328584656119346619e-01 2.986659258604049683e-01
2.136282920837402344e+00 3.400000035762786865e-01 3.312961161136627197e-01 3.522950485348701477e-01 3.118865117430686951e-01
2.261946678161621094e+00 3.600000143051147461e-01 3.497174233198165894e-01 3.657421767711639404e-01 3.281429186463356018e-01
2.387610435485839844e+00 3.799999952316284180e-01 3.689648509025573730e-01 3.824599459767341614e-01 3.448651731014251709e-01
2.513274192810058594e+00 4.000000059604644775e-01 3.864115476608276367e-01 3.995289355516433716e-01 3.623472154140472412e-01
2.638937711715698242e+00 4.199999868869781494e-01 4.038455337285995483e-01 4.208461120724678040e-01 3.832395672798156738e-01
2.764601469039916992e+00 4.399999976158142090e-01 4.257306009531021118e-01 4.445781484246253967e-01 4.008237645030021667e-01
2.890265226364135742e+00 4.600000083446502686e-01 4.461158215999603271e-01 4.697738736867904663e-01 4.236611872911453247e-01
3.015928983688354492e+00 4.799999892711639404e-01 4.749083071947097778e-01 4.966653510928153992e-01 4.361508786678314209e-01
3.141592741012573242e+00 5.000000000000000000e-01 5.007896721363067627e-01 5.229402333498001099e-01 4.444588124752044678e-01

